Lower bounds for cube-ideal set-systems

A set-system $S\subseteq \{0,1\}^n$ is cube-ideal if its convex hull can be described by capacity and generalized set covering inequalities. In this paper, we use combinatorics, convex geometry, and polyhedral theory to give exponential lower bounds on the size of cube-ideal set-systems, and linear lower bounds on their VC dimension. We then provide applications to graph theory and combinatorial optimization, specifically to strong orientations, perfect matchings, dijoins, and ideal clutters, including the Lov\'{a}sz-Plummer conjecture.

==> figures/fdata.dat <==
x f
3.0000 0.01013763
3.1717 0.01311794
3.3434 0.01624781
3.5152 0.01948034
3.6869 0.02277903
3.8586 0.02611547
4.0303 0.02946758
4.2020 0.03281819
4.3737 0.03615399
4.5455 0.03946471
4.7172 0.04274245
4.8889 0.04598120
5.0606 0.04917646
5.2323 0.05232491
5.4040 0.05542417
5.5758 0.05847263
5.7475 0.06146925
5.9192 0.06441350
6.0909 0.06730521
6.2626 0.07014451
6.4343 0.07293179
6.6061 0.07566758
6.7778 0.07835261
6.9495 0.08098769
7.1212 0.08357370
7.2929 0.08611162
7.4646 0.08860245
7.6364 0.09104722
7.8081 0.09344699
7.9798 0.09580281
8.1515 0.09811574
8.3232 0.10038685
8.4949 0.10261717
8.6667 0.10480774
8.8384 0.10695957
9.0101 0.10907365
9.1818 0.11115097
9.3535 0.11319246
9.5253 0.11519907
9.6970 0.11717169
9.8687 0.11911120
10.0404 0.12101846
10.2121 0.12289430
10.3838 0.12473953
10.5556 0.12655493
10.7273 0.12834127
10.8990 0.13009927
11.0707 0.13182965
11.2424 0.13353312
11.4141 0.13521033
11.5859 0.13686194
11.7576 0.13848858
11.9293 0.14009086
12.1010 0.14166938
12.2727 0.14322470
12.4444 0.14475739
12.6162 0.14626797
12.7879 0.14775698
12.9596 0.14922492
13.1313 0.15067228
13.3030 0.15209953
13.4747 0.15350714
13.6465 0.15489555
13.8182 0.15626520
13.9899 0.15761650
14.1616 0.15894987
14.3333 0.16026570
14.5051 0.16156437
14.6768 0.16284626
14.8485 0.16411172
15.0202 0.16536111
15.1919 0.16659478
15.3636 0.16781304
15.5354 0.16901623
15.7071 0.17020465
15.8788 0.17137861
16.0505 0.17253840
16.2222 0.17368432
16.3939 0.17481663
16.5657 0.17593562
16.7374 0.17704154
16.9091 0.17813466
17.0808 0.17921521
17.2525 0.18028345
17.4242 0.18133962
17.5960 0.18238393
17.7677 0.18341662
17.9394 0.18443791
18.1111 0.18544800
18.2828 0.18644711
18.4545 0.18743543
18.6263 0.18841317
18.7980 0.18938051
18.9697 0.19033765
19.1414 0.19128476
19.3131 0.19222202
19.4848 0.19314961
19.6566 0.19406770
19.8283 0.19497644
20.0000 0.19587601

